Inner Horizon Saddles and a Spectral KSW Criterion

The Bekenstein-Hawking entropy formula $\rho = e^{A/4G}$ receives significant corrections for charged black holes near extremality. Using standard results in JT gravity, the correction term can semiclassically be expressed as minus the exponential of the inner horizon area, $e^{A_{\text{inner}}/4G}$, and the cancellation between these two exponentials enforces a vanishing density of states towards extremality, when the two horizons collide. Building on arXiv:2402.10162, we argue that the correction term corresponds to a complex saddle geometry of the bulk gravitational path integral. The proposed geometry has a negative boundary length and caps off at the inner horizon; we refer to it as the inner horizon saddle. We discuss how the saddle, and its accompanying minus sign, contribute to the density of states through a Picard-Lefschetz analysis of the inverse Laplace contour, together with a stability analysis of the saddle. We also address the inner horizon saddle's violation of the Kontsevich-Segal-Witten (KSW) allowability criterion for the inclusion of complex metrics. Despite this violation, which is believed to cause unphysical divergences in path integral computations, one can describe one-loop effects on the inner horizon saddle by carefully treating wrong-sign modes. Motivated by this observation, we propose a weaker version of the KSW criterion, which we call the spectral KSW criterion. Its purpose is to characterize when one-loop corrections around complex gravitational saddles are well defined.

==> ksw_safe.dat <==
re im
144.0000 -72.0000
133.0000 -71.5000
124.0000 -70.0000
117.0000 -67.5000
112.0000 -64.0000
109.0000 -59.5000
108.0000 -54.0000
109.0000 -47.5000
112.0000 -40.0000
117.0000 -31.5000
124.0000 -22.0000
133.0000 -11.5000
144.0000 0.0000
157.0000 12.5000
172.0000 26.0000
189.0000 40.5000
208.0000 56.0000
229.0000 72.5000
252.0000 90.0000
277.0000 108.5000
304.0000 128.0000
333.0000 148.5000
364.0000 170.0000
397.0000 192.5000
432.0000 216.0000
133.0000 -60.0000
121.0000 -60.5000
111.0000 -60.0000
103.0000 -58.5000
97.0000 -56.0000
93.0000 -52.5000
91.0000 -48.0000
91.0000 -42.5000
93.0000 -36.0000
97.0000 -28.5000
103.0000 -20.0000
111.0000 -10.5000
121.0000 0.0000
133.0000 11.5000
147.0000 24.0000
163.0000 37.5000
181.0000 52.0000
201.0000 67.5000
223.0000 84.0000
247.0000 101.5000
273.0000 120.0000
301.0000 139.5000
331.0000 160.0000
363.0000 181.5000
397.0000 204.0000
124.0000 -48.0000
111.0000 -49.5000
100.0000 -50.0000
91.0000 -49.5000
84.0000 -48.0000
79.0000 -45.5000
76.0000 -42.0000
75.0000 -37.5000
76.0000 -32.0000
79.0000 -25.5000
84.0000 -18.0000
91.0000 -9.5000
100.0000 0.0000
111.0000 10.5000
124.0000 22.0000
139.0000 34.5000
156.0000 48.0000
175.0000 62.5000
196.0000 78.0000
219.0000 94.5000
244.0000 112.0000
271.0000 130.5000
300.0000 150.0000
331.0000 170.5000
364.0000 192.0000
117.0000 -36.0000
103.0000 -38.5000
91.0000 -40.0000
81.0000 -40.5000
73.0000 -40.0000
67.0000 -38.5000
63.0000 -36.0000
61.0000 -32.5000
61.0000 -28.0000
63.0000 -22.5000
67.0000 -16.0000
73.0000 -8.5000
81.0000 0.0000
91.0000 9.5000
103.0000 20.0000
117.0000 31.5000
133.0000 44.0000
151.0000 57.5000
171.0000 72.0000
193.0000 87.5000
217.0000 104.0000
243.0000 121.5000
271.0000 140.0000
301.0000 159.5000
333.0000 180.0000
112.0000 -24.0000
97.0000 -27.5000
84.0000 -30.0000
73.0000 -31.5000
64.0000 -32.0000
57.0000 -31.5000
52.0000 -30.0000
49.0000 -27.5000
48.0000 -24.0000
49.0000 -19.5000
52.0000 -14.0000
57.0000 -7.5000
64.0000 0.0000
73.0000 8.5000
84.0000 18.0000
97.0000 28.5000
112.0000 40.0000
129.0000 52.5000
148.0000 66.0000
169.0000 80.5000
192.0000 96.0000
217.0000 112.5000
244.0000 130.0000
273.0000 148.5000
304.0000 168.0000
109.0000 -12.0000
93.0000 -16.5000
79.0000 -20.0000
67.0000 -22.5000
57.0000 -24.0000
49.0000 -24.5000
43.0000 -24.0000
39.0000 -22.5000
37.0000 -20.0000
37.0000 -16.5000
39.0000 -12.0000
43.0000 -6.5000
49.0000 0.0000
57.0000 7.5000
67.0000 16.0000
79.0000 25.5000
93.0000 36.0000
109.0000 47.5000
127.0000 60.0000
147.0000 73.5000
169.0000 88.0000
193.0000 103.5000
219.0000 120.0000
247.0000 137.5000
277.0000 156.0000
108.0000 0.0000
91.0000 -5.5000
76.0000 -10.0000
63.0000 -13.5000
52.0000 -16.0000
43.0000 -17.5000
36.0000 -18.0000
31.0000 -17.5000
28.0000 -16.0000
27.0000 -13.5000
28.0000 -10.0000
31.0000 -5.5000
36.0000 0.0000
43.0000 6.5000
52.0000 14.0000
63.0000 22.5000
76.0000 32.0000
91.0000 42.5000
108.0000 54.0000
127.0000 66.5000
148.0000 80.0000
171.0000 94.5000
196.0000 110.0000
223.0000 126.5000
252.0000 144.0000
109.0000 12.0000
91.0000 5.5000
75.0000 0.0000
61.0000 -4.5000
49.0000 -8.0000
39.0000 -10.5000
31.0000 -12.0000
25.0000 -12.5000
21.0000 -12.0000
19.0000 -10.5000
19.0000 -8.0000
21.0000 -4.5000
25.0000 0.0000
31.0000 5.5000
39.0000 12.0000
49.0000 19.5000
61.0000 28.0000
75.0000 37.5000
91.0000 48.0000
109.0000 59.5000
129.0000 72.0000
151.0000 85.5000
175.0000 100.0000
201.0000 115.5000
229.0000 132.0000
112.0000 24.0000
93.0000 16.5000
76.0000 10.0000
61.0000 4.5000
48.0000 0.0000
37.0000 -3.5000
28.0000 -6.0000
21.0000 -7.5000
16.0000 -8.0000
13.0000 -7.5000
12.0000 -6.0000
13.0000 -3.5000
16.0000 0.0000
21.0000 4.5000
28.0000 10.0000
37.0000 16.5000
48.0000 24.0000
61.0000 32.5000
76.0000 42.0000
93.0000 52.5000
112.0000 64.0000
133.0000 76.5000
156.0000 90.0000
181.0000 104.5000
208.0000 120.0000
117.0000 36.0000
97.0000 27.5000
79.0000 20.0000
63.0000 13.5000
49.0000 8.0000
37.0000 3.5000
27.0000 0.0000
19.0000 -2.5000
13.0000 -4.0000
9.0000 -4.5000
7.0000 -4.0000
7.0000 -2.5000
9.0000 0.0000
13.0000 3.5000
19.0000 8.0000
27.0000 13.5000
37.0000 20.0000
49.0000 27.5000
63.0000 36.0000
79.0000 45.5000
97.0000 56.0000
117.0000 67.5000
139.0000 80.0000
163.0000 93.5000
189.0000 108.0000
124.0000 48.0000
103.0000 38.5000
84.0000 30.0000
67.0000 22.5000
52.0000 16.0000
39.0000 10.5000
28.0000 6.0000
19.0000 2.5000
12.0000 0.0000
7.0000 -1.5000
4.0000 -2.0000
3.0000 -1.5000
4.0000 0.0000
7.0000 2.5000
12.0000 6.0000
19.0000 10.5000
28.0000 16.0000
39.0000 22.5000
52.0000 30.0000
67.0000 38.5000
84.0000 48.0000
103.0000 58.5000
124.0000 70.0000
147.0000 82.5000
172.0000 96.0000
133.0000 60.0000
111.0000 49.5000
91.0000 40.0000
73.0000 31.5000
57.0000 24.0000
43.0000 17.5000
31.0000 12.0000
21.0000 7.5000
13.0000 4.0000
7.0000 1.5000
3.0000 0.0000
1.0000 -0.5000
1.0000 0.0000
3.0000 1.5000
7.0000 4.0000
13.0000 7.5000
21.0000 12.0000
31.0000 17.5000
43.0000 24.0000
57.0000 31.5000
73.0000 40.0000
91.0000 49.5000
111.0000 60.0000
133.0000 71.5000
157.0000 84.0000
144.0000 72.0000
121.0000 60.5000
100.0000 50.0000
81.0000 40.5000
64.0000 32.0000
49.0000 24.5000
36.0000 18.0000
25.0000 12.5000
16.0000 8.0000
9.0000 4.5000
4.0000 2.0000
1.0000 0.5000
0.0000 0.0000
1.0000 0.5000
4.0000 2.0000
9.0000 4.5000
16.0000 8.0000
25.0000 12.5000
36.0000 18.0000
49.0000 24.5000
64.0000 32.0000
81.0000 40.5000
100.0000 50.0000
121.0000 60.5000
144.0000 72.0000
157.0000 84.0000
133.0000 71.5000
111.0000 60.0000
91.0000 49.5000
73.0000 40.0000
57.0000 31.5000
43.0000 24.0000
31.0000 17.5000
21.0000 12.0000
13.0000 7.5000
7.0000 4.0000
3.0000 1.5000
1.0000 0.0000
1.0000 -0.5000
3.0000 -0.0000
7.0000 1.5000
13.0000 4.0000
21.0000 7.5000
31.0000 12.0000
43.0000 17.5000
57.0000 24.0000
73.0000 31.5000
91.0000 40.0000
111.0000 49.5000
133.0000 60.0000
172.0000 96.0000
147.0000 82.5000
124.0000 70.0000
103.0000 58.5000
84.0000 48.0000
67.0000 38.5000
52.0000 30.0000
39.0000 22.5000
28.0000 16.0000
19.0000 10.5000
12.0000 6.0000
7.0000 2.5000
4.0000 0.0000
3.0000 -1.5000
4.0000 -2.0000
7.0000 -1.5000
12.0000 -0.0000
19.0000 2.5000
28.0000 6.0000
39.0000 10.5000
52.0000 16.0000
67.0000 22.5000
84.0000 30.0000
103.0000 38.5000
124.0000 48.0000
189.0000 108.0000
163.0000 93.5000
139.0000 80.0000
117.0000 67.5000
97.0000 56.0000
79.0000 45.5000
63.0000 36.0000
49.0000 27.5000
37.0000 20.0000
27.0000 13.5000
19.0000 8.0000
13.0000 3.5000
9.0000 0.0000
7.0000 -2.5000
7.0000 -4.0000
9.0000 -4.5000
13.0000 -4.0000
19.0000 -2.5000
27.0000 -0.0000
37.0000 3.5000
49.0000 8.0000
63.0000 13.5000
79.0000 20.0000
97.0000 27.5000
117.0000 36.0000
208.0000 120.0000
181.0000 104.5000
156.0000 90.0000
133.0000 76.5000
112.0000 64.0000
93.0000 52.5000
76.0000 42.0000
61.0000 32.5000
48.0000 24.0000
37.0000 16.5000
28.0000 10.0000
21.0000 4.5000
16.0000 0.0000
13.0000 -3.5000
12.0000 -6.0000
13.0000 -7.5000
16.0000 -8.0000
21.0000 -7.5000
28.0000 -6.0000
37.0000 -3.5000
48.0000 -0.0000
61.0000 4.5000
76.0000 10.0000
93.0000 16.5000
112.0000 24.0000
229.0000 132.0000
201.0000 115.5000
175.0000 100.0000
151.0000 85.5000
129.0000 72.0000
109.0000 59.5000
91.0000 48.0000
75.0000 37.5000
61.0000 28.0000
49.0000 19.5000
39.0000 12.0000
31.0000 5.5000
25.0000 0.0000
21.0000 -4.5000
19.0000 -8.0000
19.0000 -10.5000
21.0000 -12.0000
25.0000 -12.5000
31.0000 -12.0000
39.0000 -10.5000
49.0000 -8.0000
61.0000 -4.5000
75.0000 -0.0000
91.0000 5.5000
109.0000 12.0000
252.0000 144.0000
223.0000 126.5000
196.0000 110.0000
171.0000 94.5000
148.0000 80.0000
127.0000 66.5000
108.0000 54.0000
91.0000 42.5000
76.0000 32.0000
63.0000 22.5000
52.0000 14.0000
43.0000 6.5000
36.0000 0.0000
31.0000 -5.5000
28.0000 -10.0000
27.0000 -13.5000
28.0000 -16.0000
31.0000 -17.5000
36.0000 -18.0000
43.0000 -17.5000
52.0000 -16.0000
63.0000 -13.5000
76.0000 -10.0000
91.0000 -5.5000
108.0000 -0.0000
277.0000 156.0000
247.0000 137.5000
219.0000 120.0000
193.0000 103.5000
169.0000 88.0000
147.0000 73.5000
127.0000 60.0000
109.0000 47.5000
93.0000 36.0000
79.0000 25.5000
67.0000 16.0000
57.0000 7.5000
49.0000 0.0000
43.0000 -6.5000
39.0000 -12.0000
37.0000 -16.5000
37.0000 -20.0000
39.0000 -22.5000
43.0000 -24.0000
49.0000 -24.5000
57.0000 -24.0000
67.0000 -22.5000
79.0000 -20.0000
93.0000 -16.5000
109.0000 -12.0000
304.0000 168.0000
273.0000 148.5000
244.0000 130.0000
217.0000 112.5000
192.0000 96.0000
169.0000 80.5000
148.0000 66.0000
129.0000 52.5000
112.0000 40.0000
97.0000 28.5000
84.0000 18.0000
73.0000 8.5000
64.0000 0.0000
57.0000 -7.5000
52.0000 -14.0000
49.0000 -19.5000
48.0000 -24.0000
49.0000 -27.5000
52.0000 -30.0000
57.0000 -31.5000
64.0000 -32.0000
73.0000 -31.5000
84.0000 -30.0000
97.0000 -27.5000
112.0000 -24.0000
333.0000 180.0000
301.0000 159.5000
271.0000 140.0000
243.0000 121.5000
217.0000 104.0000
193.0000 87.5000
171.0000 72.0000
151.0000 57.5000
133.0000 44.0000
117.0000 31.5000
103.0000 20.0000
91.0000 9.5000
81.0000 0.0000
73.0000 -8.5000
67.0000 -16.0000
63.0000 -22.5000
61.0000 -28.0000
61.0000 -32.5000
63.0000 -36.0000
67.0000 -38.5000
73.0000 -40.0000
81.0000 -40.5000
91.0000 -40.0000
103.0000 -38.5000
117.0000 -36.0000
364.0000 192.0000
331.0000 170.5000
300.0000 150.0000
271.0000 130.5000
244.0000 112.0000
219.0000 94.5000
196.0000 78.0000
175.0000 62.5000
156.0000 48.0000
139.0000 34.5000
124.0000 22.0000
111.0000 10.5000
100.0000 0.0000
91.0000 -9.5000
84.0000 -18.0000
79.0000 -25.5000
76.0000 -32.0000
75.0000 -37.5000
76.0000 -42.0000
79.0000 -45.5000
84.0000 -48.0000
91.0000 -49.5000
100.0000 -50.0000
111.0000 -49.5000
124.0000 -48.0000
397.0000 204.0000
363.0000 181.5000
331.0000 160.0000
301.0000 139.5000
273.0000 120.0000
247.0000 101.5000
223.0000 84.0000
201.0000 67.5000
181.0000 52.0000
163.0000 37.5000
147.0000 24.0000
133.0000 11.5000
121.0000 0.0000
111.0000 -10.5000
103.0000 -20.0000
97.0000 -28.5000
93.0000 -36.0000
91.0000 -42.5000
91.0000 -48.0000
93.0000 -52.5000
97.0000 -56.0000
103.0000 -58.5000
111.0000 -60.0000
121.0000 -60.5000
133.0000 -60.0000
432.0000 216.0000
397.0000 192.5000
364.0000 170.0000
333.0000 148.5000
304.0000 128.0000
277.0000 108.5000
252.0000 90.0000
229.0000 72.5000
208.0000 56.0000
189.0000 40.5000
172.0000 26.0000
157.0000 12.5000
144.0000 0.0000
133.0000 -11.5000
124.0000 -22.0000
117.0000 -31.5000
112.0000 -40.0000
109.0000 -47.5000
108.0000 -54.0000
109.0000 -59.5000
112.0000 -64.0000
117.0000 -67.5000
124.0000 -70.0000
133.0000 -71.5000
144.0000 -72.0000


==> ksw_viol.dat <==
re im
-144.0000 -216.0000
-109.0000 -214.5000
-76.0000 -210.0000
-45.0000 -202.5000
-16.0000 -192.0000
11.0000 -178.5000
36.0000 -162.0000
59.0000 -142.5000
80.0000 -120.0000
99.0000 -94.5000
116.0000 -66.0000
131.0000 -34.5000
144.0000 0.0000
155.0000 37.5000
164.0000 78.0000
171.0000 121.5000
176.0000 168.0000
179.0000 217.5000
180.0000 270.0000
179.0000 325.5000
176.0000 384.0000
171.0000 445.5000
164.0000 510.0000
155.0000 577.5000
144.0000 648.0000
-155.0000 -180.0000
-121.0000 -181.5000
-89.0000 -180.0000
-59.0000 -175.5000
-31.0000 -168.0000
-5.0000 -157.5000
19.0000 -144.0000
41.0000 -127.5000
61.0000 -108.0000
79.0000 -85.5000
95.0000 -60.0000
109.0000 -31.5000
121.0000 0.0000
131.0000 34.5000
139.0000 72.0000
145.0000 112.5000
149.0000 156.0000
151.0000 202.5000
151.0000 252.0000
149.0000 304.5000
145.0000 360.0000
139.0000 418.5000
131.0000 480.0000
121.0000 544.5000
109.0000 612.0000
-164.0000 -144.0000
-131.0000 -148.5000
-100.0000 -150.0000
-71.0000 -148.5000
-44.0000 -144.0000
-19.0000 -136.5000
4.0000 -126.0000
25.0000 -112.5000
44.0000 -96.0000
61.0000 -76.5000
76.0000 -54.0000
89.0000 -28.5000
100.0000 0.0000
109.0000 31.5000
116.0000 66.0000
121.0000 103.5000
124.0000 144.0000
125.0000 187.5000
124.0000 234.0000
121.0000 283.5000
116.0000 336.0000
109.0000 391.5000
100.0000 450.0000
89.0000 511.5000
76.0000 576.0000
-171.0000 -108.0000
-139.0000 -115.5000
-109.0000 -120.0000
-81.0000 -121.5000
-55.0000 -120.0000
-31.0000 -115.5000
-9.0000 -108.0000
11.0000 -97.5000
29.0000 -84.0000
45.0000 -67.5000
59.0000 -48.0000
71.0000 -25.5000
81.0000 0.0000
89.0000 28.5000
95.0000 60.0000
99.0000 94.5000
101.0000 132.0000
101.0000 172.5000
99.0000 216.0000
95.0000 262.5000
89.0000 312.0000
81.0000 364.5000
71.0000 420.0000
59.0000 478.5000
45.0000 540.0000
-176.0000 -72.0000
-145.0000 -82.5000
-116.0000 -90.0000
-89.0000 -94.5000
-64.0000 -96.0000
-41.0000 -94.5000
-20.0000 -90.0000
-1.0000 -82.5000
16.0000 -72.0000
31.0000 -58.5000
44.0000 -42.0000
55.0000 -22.5000
64.0000 0.0000
71.0000 25.5000
76.0000 54.0000
79.0000 85.5000
80.0000 120.0000
79.0000 157.5000
76.0000 198.0000
71.0000 241.5000
64.0000 288.0000
55.0000 337.5000
44.0000 390.0000
31.0000 445.5000
16.0000 504.0000
-179.0000 -36.0000
-149.0000 -49.5000
-121.0000 -60.0000
-95.0000 -67.5000
-71.0000 -72.0000
-49.0000 -73.5000
-29.0000 -72.0000
-11.0000 -67.5000
5.0000 -60.0000
19.0000 -49.5000
31.0000 -36.0000
41.0000 -19.5000
49.0000 0.0000
55.0000 22.5000
59.0000 48.0000
61.0000 76.5000
61.0000 108.0000
59.0000 142.5000
55.0000 180.0000
49.0000 220.5000
41.0000 264.0000
31.0000 310.5000
19.0000 360.0000
5.0000 412.5000
-11.0000 468.0000
-180.0000 0.0000
-151.0000 -16.5000
-124.0000 -30.0000
-99.0000 -40.5000
-76.0000 -48.0000
-55.0000 -52.5000
-36.0000 -54.0000
-19.0000 -52.5000
-4.0000 -48.0000
9.0000 -40.5000
20.0000 -30.0000
29.0000 -16.5000
36.0000 0.0000
41.0000 19.5000
44.0000 42.0000
45.0000 67.5000
44.0000 96.0000
41.0000 127.5000
36.0000 162.0000
29.0000 199.5000
20.0000 240.0000
9.0000 283.5000
-4.0000 330.0000
-19.0000 379.5000
-36.0000 432.0000
-179.0000 36.0000
-151.0000 16.5000
-125.0000 0.0000
-101.0000 -13.5000
-79.0000 -24.0000
-59.0000 -31.5000
-41.0000 -36.0000
-25.0000 -37.5000
-11.0000 -36.0000
1.0000 -31.5000
11.0000 -24.0000
19.0000 -13.5000
25.0000 0.0000
29.0000 16.5000
31.0000 36.0000
31.0000 58.5000
29.0000 84.0000
25.0000 112.5000
19.0000 144.0000
11.0000 178.5000
1.0000 216.0000
-11.0000 256.5000
-25.0000 300.0000
-41.0000 346.5000
-59.0000 396.0000
-176.0000 72.0000
-149.0000 49.5000
-124.0000 30.0000
-101.0000 13.5000
-80.0000 0.0000
-61.0000 -10.5000
-44.0000 -18.0000
-29.0000 -22.5000
-16.0000 -24.0000
-5.0000 -22.5000
4.0000 -18.0000
11.0000 -10.5000
16.0000 0.0000
19.0000 13.5000
20.0000 30.0000
19.0000 49.5000
16.0000 72.0000
11.0000 97.5000
4.0000 126.0000
-5.0000 157.5000
-16.0000 192.0000
-29.0000 229.5000
-44.0000 270.0000
-61.0000 313.5000
-80.0000 360.0000
-171.0000 108.0000
-145.0000 82.5000
-121.0000 60.0000
-99.0000 40.5000
-79.0000 24.0000
-61.0000 10.5000
-45.0000 0.0000
-31.0000 -7.5000
-19.0000 -12.0000
-9.0000 -13.5000
-1.0000 -12.0000
5.0000 -7.5000
9.0000 0.0000
11.0000 10.5000
11.0000 24.0000
9.0000 40.5000
5.0000 60.0000
-1.0000 82.5000
-9.0000 108.0000
-19.0000 136.5000
-31.0000 168.0000
-45.0000 202.5000
-61.0000 240.0000
-79.0000 280.5000
-99.0000 324.0000
-164.0000 144.0000
-139.0000 115.5000
-116.0000 90.0000
-95.0000 67.5000
-76.0000 48.0000
-59.0000 31.5000
-44.0000 18.0000
-31.0000 7.5000
-20.0000 0.0000
-11.0000 -4.5000
-4.0000 -6.0000
1.0000 -4.5000
4.0000 0.0000
5.0000 7.5000
4.0000 18.0000
1.0000 31.5000
-4.0000 48.0000
-11.0000 67.5000
-20.0000 90.0000
-31.0000 115.5000
-44.0000 144.0000
-59.0000 175.5000
-76.0000 210.0000
-95.0000 247.5000
-116.0000 288.0000
-155.0000 180.0000
-131.0000 148.5000
-109.0000 120.0000
-89.0000 94.5000
-71.0000 72.0000
-55.0000 52.5000
-41.0000 36.0000
-29.0000 22.5000
-19.0000 12.0000
-11.0000 4.5000
-5.0000 0.0000
-1.0000 -1.5000
1.0000 0.0000
1.0000 4.5000
-1.0000 12.0000
-5.0000 22.5000
-11.0000 36.0000
-19.0000 52.5000
-29.0000 72.0000
-41.0000 94.5000
-55.0000 120.0000
-71.0000 148.5000
-89.0000 180.0000
-109.0000 214.5000
-131.0000 252.0000
-144.0000 216.0000
-121.0000 181.5000
-100.0000 150.0000
-81.0000 121.5000
-64.0000 96.0000
-49.0000 73.5000
-36.0000 54.0000
-25.0000 37.5000
-16.0000 24.0000
-9.0000 13.5000
-4.0000 6.0000
-1.0000 1.5000
0.0000 0.0000
-1.0000 1.5000
-4.0000 6.0000
-9.0000 13.5000
-16.0000 24.0000
-25.0000 37.5000
-36.0000 54.0000
-49.0000 73.5000
-64.0000 96.0000
-81.0000 121.5000
-100.0000 150.0000
-121.0000 181.5000
-144.0000 216.0000
-131.0000 252.0000
-109.0000 214.5000
-89.0000 180.0000
-71.0000 148.5000
-55.0000 120.0000
-41.0000 94.5000
-29.0000 72.0000
-19.0000 52.5000
-11.0000 36.0000
-5.0000 22.5000
-1.0000 12.0000
1.0000 4.5000
1.0000 0.0000
-1.0000 -1.5000
-5.0000 -0.0000
-11.0000 4.5000
-19.0000 12.0000
-29.0000 22.5000
-41.0000 36.0000
-55.0000 52.5000
-71.0000 72.0000
-89.0000 94.5000
-109.0000 120.0000
-131.0000 148.5000
-155.0000 180.0000
-116.0000 288.0000
-95.0000 247.5000
-76.0000 210.0000
-59.0000 175.5000
-44.0000 144.0000
-31.0000 115.5000
-20.0000 90.0000
-11.0000 67.5000
-4.0000 48.0000
1.0000 31.5000
4.0000 18.0000
5.0000 7.5000
4.0000 0.0000
1.0000 -4.5000
-4.0000 -6.0000
-11.0000 -4.5000
-20.0000 -0.0000
-31.0000 7.5000
-44.0000 18.0000
-59.0000 31.5000
-76.0000 48.0000
-95.0000 67.5000
-116.0000 90.0000
-139.0000 115.5000
-164.0000 144.0000
-99.0000 324.0000
-79.0000 280.5000
-61.0000 240.0000
-45.0000 202.5000
-31.0000 168.0000
-19.0000 136.5000
-9.0000 108.0000
-1.0000 82.5000
5.0000 60.0000
9.0000 40.5000
11.0000 24.0000
11.0000 10.5000
9.0000 0.0000
5.0000 -7.5000
-1.0000 -12.0000
-9.0000 -13.5000
-19.0000 -12.0000
-31.0000 -7.5000
-45.0000 -0.0000
-61.0000 10.5000
-79.0000 24.0000
-99.0000 40.5000
-121.0000 60.0000
-145.0000 82.5000
-171.0000 108.0000
-80.0000 360.0000
-61.0000 313.5000
-44.0000 270.0000
-29.0000 229.5000
-16.0000 192.0000
-5.0000 157.5000
4.0000 126.0000
11.0000 97.5000
16.0000 72.0000
19.0000 49.5000
20.0000 30.0000
19.0000 13.5000
16.0000 0.0000
11.0000 -10.5000
4.0000 -18.0000
-5.0000 -22.5000
-16.0000 -24.0000
-29.0000 -22.5000
-44.0000 -18.0000
-61.0000 -10.5000
-80.0000 -0.0000
-101.0000 13.5000
-124.0000 30.0000
-149.0000 49.5000
-176.0000 72.0000
-59.0000 396.0000
-41.0000 346.5000
-25.0000 300.0000
-11.0000 256.5000
1.0000 216.0000
11.0000 178.5000
19.0000 144.0000
25.0000 112.5000
29.0000 84.0000
31.0000 58.5000
31.0000 36.0000
29.0000 16.5000
25.0000 0.0000
19.0000 -13.5000
11.0000 -24.0000
1.0000 -31.5000
-11.0000 -36.0000
-25.0000 -37.5000
-41.0000 -36.0000
-59.0000 -31.5000
-79.0000 -24.0000
-101.0000 -13.5000
-125.0000 -0.0000
-151.0000 16.5000
-179.0000 36.0000
-36.0000 432.0000
-19.0000 379.5000
-4.0000 330.0000
9.0000 283.5000
20.0000 240.0000
29.0000 199.5000
36.0000 162.0000
41.0000 127.5000
44.0000 96.0000
45.0000 67.5000
44.0000 42.0000
41.0000 19.5000
36.0000 0.0000
29.0000 -16.5000
20.0000 -30.0000
9.0000 -40.5000
-4.0000 -48.0000
-19.0000 -52.5000
-36.0000 -54.0000
-55.0000 -52.5000
-76.0000 -48.0000
-99.0000 -40.5000
-124.0000 -30.0000
-151.0000 -16.5000
-180.0000 -0.0000
-11.0000 468.0000
5.0000 412.5000
19.0000 360.0000
31.0000 310.5000
41.0000 264.0000
49.0000 220.5000
55.0000 180.0000
59.0000 142.5000
61.0000 108.0000
61.0000 76.5000
59.0000 48.0000
55.0000 22.5000
49.0000 0.0000
41.0000 -19.5000
31.0000 -36.0000
19.0000 -49.5000
5.0000 -60.0000
-11.0000 -67.5000
-29.0000 -72.0000
-49.0000 -73.5000
-71.0000 -72.0000
-95.0000 -67.5000
-121.0000 -60.0000
-149.0000 -49.5000
-179.0000 -36.0000
16.0000 504.0000
31.0000 445.5000
44.0000 390.0000
55.0000 337.5000
64.0000 288.0000
71.0000 241.5000
76.0000 198.0000
79.0000 157.5000
80.0000 120.0000
79.0000 85.5000
76.0000 54.0000
71.0000 25.5000
64.0000 0.0000
55.0000 -22.5000
44.0000 -42.0000
31.0000 -58.5000
16.0000 -72.0000
-1.0000 -82.5000
-20.0000 -90.0000
-41.0000 -94.5000
-64.0000 -96.0000
-89.0000 -94.5000
-116.0000 -90.0000
-145.0000 -82.5000
-176.0000 -72.0000
45.0000 540.0000
59.0000 478.5000
71.0000 420.0000
81.0000 364.5000
89.0000 312.0000
95.0000 262.5000
99.0000 216.0000
101.0000 172.5000
101.0000 132.0000
99.0000 94.5000
95.0000 60.0000
89.0000 28.5000
81.0000 0.0000
71.0000 -25.5000
59.0000 -48.0000
45.0000 -67.5000
29.0000 -84.0000
11.0000 -97.5000
-9.0000 -108.0000
-31.0000 -115.5000
-55.0000 -120.0000
-81.0000 -121.5000
-109.0000 -120.0000
-139.0000 -115.5000
-171.0000 -108.0000
76.0000 576.0000
89.0000 511.5000
100.0000 450.0000
109.0000 391.5000
116.0000 336.0000
121.0000 283.5000
124.0000 234.0000
125.0000 187.5000
124.0000 144.0000
121.0000 103.5000
116.0000 66.0000
109.0000 31.5000
100.0000 0.0000
89.0000 -28.5000
76.0000 -54.0000
61.0000 -76.5000
44.0000 -96.0000
25.0000 -112.5000
4.0000 -126.0000
-19.0000 -136.5000
-44.0000 -144.0000
-71.0000 -148.5000
-100.0000 -150.0000
-131.0000 -148.5000
-164.0000 -144.0000
109.0000 612.0000
121.0000 544.5000
131.0000 480.0000
139.0000 418.5000
145.0000 360.0000
149.0000 304.5000
151.0000 252.0000
151.0000 202.5000
149.0000 156.0000
145.0000 112.5000
139.0000 72.0000
131.0000 34.5000
121.0000 0.0000
109.0000 -31.5000
95.0000 -60.0000
79.0000 -85.5000
61.0000 -108.0000
41.0000 -127.5000
19.0000 -144.0000
-5.0000 -157.5000
-31.0000 -168.0000
-59.0000 -175.5000
-89.0000 -180.0000
-121.0000 -181.5000
-155.0000 -180.0000
144.0000 648.0000
155.0000 577.5000
164.0000 510.0000
171.0000 445.5000
176.0000 384.0000
179.0000 325.5000
180.0000 270.0000
179.0000 217.5000
176.0000 168.0000
171.0000 121.5000
164.0000 78.0000
155.0000 37.5000
144.0000 0.0000
131.0000 -34.5000
116.0000 -66.0000
99.0000 -94.5000
80.0000 -120.0000
59.0000 -142.5000
36.0000 -162.0000
11.0000 -178.5000
-16.0000 -192.0000
-45.0000 -202.5000
-76.0000 -210.0000
-109.0000 -214.5000
-144.0000 -216.0000

